SPP-Net: Deep Absolute Pose Regression with Synthetic Views

Image based localization is one of the important problems in computer vision due to its wide applicability in robotics, augmented reality, and autonomous systems. There is a rich set of methods described in the literature how to geometrically register a 2D image w.r.t.\ a 3D model. Recently, methods based on deep (and convolutional) feedforward networks (CNNs) became popular for pose regression. However, these CNN-based methods are still less accurate than geometry based methods despite being fast and memory efficient. In this work we design a deep neural network architecture based on sparse feature descriptors to estimate the absolute pose of an image. Our choice of using sparse feature descriptors has two major advantages: first, our network is significantly smaller than the CNNs proposed in the literature for this task---thereby making our approach more efficient and scalable. Second---and more importantly---, usage of sparse features allows to augment the training data with synthetic viewpoints, which leads to substantial improvements in the generalization performance to unseen poses. Thus, our proposed method aims to combine the best of the two worlds---feature-based localization and CNN-based pose regression--to achieve state-of-the-art performance in the absolute pose estimation. A detailed analysis of the proposed architecture and a rigorous evaluation on the existing datasets are provided to support our method.

==> Submitted VersionArxiv/images/convnet2.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'convnet2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.78933324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38317731)%
    \put(0,0){\includegraphics[width=\unitlength]{convnet2.eps}}%
    \put(0.27282328,-0.61146531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01452461\unitlength}\raggedright \end{minipage}}}%
    \put(0.49579829,0.4160763){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05601658,-0.14885032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.11694247\unitlength}\raggedright \end{minipage}}}%
    \put(0.08070841,-0.11399126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.87002411\unitlength}\raggedright \end{minipage}}}%
    \put(0.84343055,0.05994974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.26580439,0.0874219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.70744531,0.19667652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03177258\unitlength}\raggedright \end{minipage}}}%
    \put(0.33334085,0.06396716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CNNs}}}%
    \put(0.57546964,0.06519186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPP}}}%
    \put(0.72651946,0.05914434){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc6}}}%
    \put(0.77824698,0.05711776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc7}}}%
    \put(0.83074466,0.08702288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc8}}}%
    \put(0.91073621,0.19793247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Rotation }}}%
    \put(0.90921079,0.12974787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Translation}}}%
    \put(0.88129897,0.23061725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4D}}}%
    \put(0.88264292,0.15803879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D}}}%
    \put(0.55277959,0.27681511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3\times512$D}}}%
    \put(0.71481081,0.26510105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1024D}}}%
    \put(0.77021234,0.26506298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1024D}}}%
    \put(0.82892323,0.23634343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40D}}}%
    \put(0.08439085,0.27161195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times133$D}}}%
    \put(0.05976863,0.02508935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) Input: Sparse}}}%
    \put(0.42800979,0.20817956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times128$D}}}%
    \put(0.67243787,0.21335639){\color[rgb]{0,0,0}\rotatebox{89.21801152}{\makebox(0,0)[lb]{\smash{\scriptsize  $16\times32$D}}}}%
    \put(0.673039,0.13503039){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{\scriptsize $4\times128$D}}}}%
    \put(0.67324482,0.06638516){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{\scriptsize $1\times 512$D}}}}%
    \put(0.31005223,0.02434359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) 3$\times$ (4 layers of}}}%
    \put(0.52672549,0.02555701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Spatial Pyramid}}}%
    \put(0.71625033,0.02587642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Regression layers }}}%
    \put(0.88484564,0.02473397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Output:}}}%
    \put(0.427004,0.27893066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times32$D}}}%
    \put(0.4278579,0.13509535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times512$D}}}%
    \put(0.08785189,0.00583227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Feature Descriptors}}}%
    \put(0.32489623,0.00388292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1$\times$1 convolutions)}}}%
    \put(0.54357547,0.00549753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{max-pooling units  }}}%
    \put(0.91132415,0.00547689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Absolute Pose}}}%
    \put(0.60531915,-0.12842509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> Submitted VersionArxiv/images/convnet2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'convnet2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.78933324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30912371)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{convnet2.pdf}}%
    \put(0.27282328,-0.61304445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01452461\unitlength}\raggedright \end{minipage}}}%
    \put(0.49579829,0.41449715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05601658,-0.15042946){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.11694247\unitlength}\raggedright \end{minipage}}}%
    \put(0.08070841,-0.1155704){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.87002411\unitlength}\raggedright \end{minipage}}}%
    \put(0.84343055,0.0583706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.26580439,0.08584276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.70744531,0.19509738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03177258\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{convnet2.pdf}}%
    \put(0.30719656,0.05757987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CNNs}}}%
    \put(0.57546964,0.06361272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPP}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{convnet2.pdf}}%
    \put(0.72651946,0.0575652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc6}}}%
    \put(0.77824698,0.05553861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc7}}}%
    \put(0.83074466,0.08544374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{convnet2.pdf}}%
    \put(0.91073621,0.19635332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Rotation }}}%
    \put(0.90921079,0.12816873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Translation}}}%
    \put(0.88129897,0.22903811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4D}}}%
    \put(0.88264292,0.15645965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{convnet2.pdf}}%
    \put(0.55277959,0.27523597){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3\times512$D}}}%
    \put(0.71481081,0.26352191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1536D}}}%
    \put(0.77141592,0.26388502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1024D}}}%
    \put(0.82892323,0.23476429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{convnet2.pdf}}%
    \put(0.15991886,0.26712789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times133$D}}}%
    \put(0.05976863,0.0235102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) Input: Sparse}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{convnet2.pdf}}%
    \put(0.39315081,0.20660041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times128$D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{convnet2.pdf}}%
    \put(0.67243787,0.21177725){\color[rgb]{0,0,0}\rotatebox{89.21801152}{\makebox(0,0)[lb]{\smash{$16\times32$D}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{convnet2.pdf}}%
    \put(0.673039,0.13345124){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{$4\times128$D}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{convnet2.pdf}}%
    \put(0.67244219,0.06326044){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{$1\times 512$D}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{convnet2.pdf}}%
    \put(0.2923999,0.02236326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) 3x (4 layers of}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{convnet2.pdf}}%
    \put(0.52672549,0.02397786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Spatial Pyramid}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{convnet2.pdf}}%
    \put(0.71625033,0.02429727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Regression layers }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{convnet2.pdf}}%
    \put(0.88484564,0.02315482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Output:}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{convnet2.pdf}}%
    \put(0.39214502,0.27735151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times32$D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{convnet2.pdf}}%
    \put(0.39299892,0.13351621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times512$D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{convnet2.pdf}}%
    \put(0.08785189,0.00425313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Feature Descriptors}}}%
    \put(0.3148665,0.00390854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1x1 convolutions)}}}%
    \put(0.54357547,0.00391838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{max-pooling units  }}}%
    \put(0.91132415,0.00389775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Absolute Pose}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{convnet2.pdf}}%
    \put(0.60531915,-0.13000423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> Submitted VersionArxiv/images/netPlots.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'netPlots.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{383.31336454bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21300147)%
    \put(0,0){\includegraphics[width=\unitlength]{netPlots.eps}}%
    \put(0.01523372,0.00364244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) ConvNet}}}%
    \put(0.24653456,0.00434126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) Single-maxpool}}}%
    \put(0.50438965,0.00434126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Multiple-maxpool}}}%
    \put(0.50438965,0.00434126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Multiple-maxpool}}}%
    \put(0.78879898,0.00713654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) SPP-Net}}}%
    \put(0.17979972,0.11992217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0.46546691,0.11600898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0.72765467,0.11600898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0.97810263,0.11209578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
  \end{picture}%
\endgroup%


==> images/convnet2.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'convnet2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.78933324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38317731)%
    \put(0,0){\includegraphics[width=\unitlength]{convnet2.eps}}%
    \put(0.27282328,-0.61146531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01452461\unitlength}\raggedright \end{minipage}}}%
    \put(0.49579829,0.4160763){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05601658,-0.14885032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.11694247\unitlength}\raggedright \end{minipage}}}%
    \put(0.08070841,-0.11399126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.87002411\unitlength}\raggedright \end{minipage}}}%
    \put(0.84343055,0.05994974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.26580439,0.0874219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.70744531,0.19667652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03177258\unitlength}\raggedright \end{minipage}}}%
    \put(0.33334085,0.06396716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CNNs}}}%
    \put(0.57546964,0.06519186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPP}}}%
    \put(0.72651946,0.05914434){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc6}}}%
    \put(0.77824698,0.05711776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc7}}}%
    \put(0.83074466,0.08702288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc8}}}%
    \put(0.91073621,0.19793247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Rotation }}}%
    \put(0.90921079,0.12974787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Translation}}}%
    \put(0.88129897,0.23061725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4D}}}%
    \put(0.88264292,0.15803879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D}}}%
    \put(0.55277959,0.27681511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3\times512$D}}}%
    \put(0.71481081,0.26510105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1024D}}}%
    \put(0.77021234,0.26506298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1024D}}}%
    \put(0.82892323,0.23634343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40D}}}%
    \put(0.08439085,0.27161195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times133$D}}}%
    \put(0.05976863,0.02508935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) Input: Sparse}}}%
    \put(0.42800979,0.20817956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times128$D}}}%
    \put(0.67243787,0.21335639){\color[rgb]{0,0,0}\rotatebox{89.21801152}{\makebox(0,0)[lb]{\smash{\scriptsize  $16\times32$D}}}}%
    \put(0.673039,0.13503039){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{\scriptsize $4\times128$D}}}}%
    \put(0.67324482,0.06638516){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{\scriptsize $1\times 512$D}}}}%
    \put(0.31005223,0.02434359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) 3$\times$ (4 layers of}}}%
    \put(0.52672549,0.02555701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Spatial Pyramid}}}%
    \put(0.71625033,0.02587642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Regression layers }}}%
    \put(0.88484564,0.02473397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Output:}}}%
    \put(0.427004,0.27893066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times32$D}}}%
    \put(0.4278579,0.13509535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times512$D}}}%
    \put(0.08785189,0.00583227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Feature Descriptors}}}%
    \put(0.32489623,0.00388292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1$\times$1 convolutions)}}}%
    \put(0.54357547,0.00549753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{max-pooling units  }}}%
    \put(0.91132415,0.00547689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Absolute Pose}}}%
    \put(0.60531915,-0.12842509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> images/convnet2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'convnet2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.78933324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30912371)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{convnet2.pdf}}%
    \put(0.27282328,-0.61304445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01452461\unitlength}\raggedright \end{minipage}}}%
    \put(0.49579829,0.41449715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05601658,-0.15042946){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.11694247\unitlength}\raggedright \end{minipage}}}%
    \put(0.08070841,-0.1155704){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.87002411\unitlength}\raggedright \end{minipage}}}%
    \put(0.84343055,0.0583706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.26580439,0.08584276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.70744531,0.19509738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03177258\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{convnet2.pdf}}%
    \put(0.30719656,0.05757987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CNNs}}}%
    \put(0.57546964,0.06361272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPP}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{convnet2.pdf}}%
    \put(0.72651946,0.0575652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc6}}}%
    \put(0.77824698,0.05553861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc7}}}%
    \put(0.83074466,0.08544374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{convnet2.pdf}}%
    \put(0.91073621,0.19635332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Rotation }}}%
    \put(0.90921079,0.12816873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Translation}}}%
    \put(0.88129897,0.22903811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4D}}}%
    \put(0.88264292,0.15645965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{convnet2.pdf}}%
    \put(0.55277959,0.27523597){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3\times512$D}}}%
    \put(0.71481081,0.26352191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1536D}}}%
    \put(0.77141592,0.26388502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1024D}}}%
    \put(0.82892323,0.23476429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{convnet2.pdf}}%
    \put(0.15991886,0.26712789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times133$D}}}%
    \put(0.05976863,0.0235102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) Input: Sparse}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{convnet2.pdf}}%
    \put(0.39315081,0.20660041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times128$D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{convnet2.pdf}}%
    \put(0.67243787,0.21177725){\color[rgb]{0,0,0}\rotatebox{89.21801152}{\makebox(0,0)[lb]{\smash{$16\times32$D}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{convnet2.pdf}}%
    \put(0.673039,0.13345124){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{$4\times128$D}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{convnet2.pdf}}%
    \put(0.67244219,0.06326044){\color[rgb]{0,0,0}\rotatebox{89.20402481}{\makebox(0,0)[lb]{\smash{$1\times 512$D}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{convnet2.pdf}}%
    \put(0.2923999,0.02236326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) 3x (4 layers of}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{convnet2.pdf}}%
    \put(0.52672549,0.02397786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Spatial Pyramid}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{convnet2.pdf}}%
    \put(0.71625033,0.02429727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Regression layers }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{convnet2.pdf}}%
    \put(0.88484564,0.02315482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) Output:}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{convnet2.pdf}}%
    \put(0.39214502,0.27735151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times32$D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{convnet2.pdf}}%
    \put(0.39299892,0.13351621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32\times32\times512$D}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{convnet2.pdf}}%
    \put(0.08785189,0.00425313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Feature Descriptors}}}%
    \put(0.3148665,0.00390854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1x1 convolutions)}}}%
    \put(0.54357547,0.00391838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{max-pooling units  }}}%
    \put(0.91132415,0.00389775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Absolute Pose}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{convnet2.pdf}}%
    \put(0.60531915,-0.13000423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> images/netPlots.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'netPlots.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{383.31336454bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21300147)%
    \put(0,0){\includegraphics[width=\unitlength]{netPlots.eps}}%
    \put(0.01523372,0.00364244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) ConvNet}}}%
    \put(0.24653456,0.00434126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) Single-maxpool}}}%
    \put(0.50438965,0.00434126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Multiple-maxpool}}}%
    \put(0.50438965,0.00434126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Multiple-maxpool}}}%
    \put(0.78879898,0.00713654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d) SPP-Net}}}%
    \put(0.17979972,0.11992217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0.46546691,0.11600898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0.72765467,0.11600898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0.97810263,0.11209578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
  \end{picture}%
\endgroup%

